Efficient Learning with a Family of Nonconvex Regularizers by Redistributing Nonconvexity

The use of convex regularizers allows for easy optimization, though they often produce biased estimation and inferior prediction performance. Recently, nonconvex regularizers have attracted a lot of attention and outperformed convex ones. However, the resultant optimization problem is much harder. In this paper, for a large class of nonconvex regularizers, we propose to move the nonconvexity from the regularizer to the loss. The nonconvex regularizer is then transformed to a familiar convex regularizer, while the resultant loss function can still be guaranteed to be smooth. Learning with the convexified regularizer can be performed by existing efficient algorithms originally designed for convex regularizers (such as the proximal algorithm, Frank-Wolfe algorithm, alternating direction method of multipliers and stochastic gradient descent). Extensions are made when the convexified regularizer does not have closed-form proximal step, and when the loss function is nonconvex, nonsmooth. Extensive experiments on a variety of machine learning application scenarios show that optimizing the transformed problem is much faster than running the state-of-the-art on the original problem.

==> Redistribute(ICML2016)/cover-letter.txt <==
Dear Editor-in-chief,

I would like to submit the following paper entitled "Efficient Learning with a Family of Nonconvex Regularizers by Redistributing Nonconvexity" for consideration of publication in the JMLR.

An earlier version of the paper appeared in ICML 2016. The major changes in this journal submission include:
- Added a comprehensive review of related works (Section 2);
- Added an inexact proximal algorithm, and its convergence analysis, for proximal steps with no closed-form solutions (Section 4.1.3);
- Added more usage cases with other optimization algorithms, such as ADMM (Section 4.3) and SVRG (Section 4.4);
- Extended the proposed method for nonsmooth and nonconvex loss functions (Section 4.6);
- Extended and added new experiments (Section 5).

I confirm that all co-authors are aware of the current submission and consent to its review by JMLR. 

I'd like to suggest the following action editors for handling this manuscript: Francis Bach, Inderjit S. Dhillon, Tong Zhang, Zhihua Zhang.

Thank you for your kind consideration.

Yours faithfully,
Quanming Yao


==> cover-letter.txt <==
Dear Editor-in-chief,

I would like to submit the following paper entitled "Efficient Learning with a Family of Nonconvex Regularizers by Redistributing Nonconvexity" for consideration of publication in the JMLR.

An earlier version of the paper appeared in ICML 2016. The major changes in this journal submission include:
- Added a comprehensive review of related works (Section 2);
- Added an inexact proximal algorithm, and its convergence analysis, for proximal steps with no closed-form solutions (Section 4.1.3);
- Added more usage cases with other optimization algorithms, such as ADMM (Section 4.3) and SVRG (Section 4.4);
- Extended the proposed method for nonsmooth and nonconvex loss functions (Section 4.6);
- Extended and added new experiments (Section 5).

I confirm that all co-authors are aware of the current submission and consent to its review by JMLR. 

I'd like to suggest the following action editors for handling this manuscript: Francis Bach, Inderjit S. Dhillon, Tong Zhang, Zhihua Zhang.

Thank you for your kind consideration.

Yours faithfully,
Quanming Yao

